Exact Integration for singular Zienkiewicz and Guzman-Neilan Finite Elements with Implementation

We develop a recursive integration formula for a class of rational polynomials in 2D. Based on this, we present implementations of finite elements that have rational basis functions. Specifically, we provide simple Matlab implementations of the singular Zienkiewicz and the lowest-order Guzman-Neilan finite element in 2D.

==> Experiments/Exp1_Square_n10.txt <==
ndof	EigValError	DistToExactQuad	relatDistToExactQuad
11	1552.354052182511	4.171975369565	0.001463101480
67	126.974236194781	0.363060390777	0.000255268031
323	15.110176496360	0.026504960400	0.000020231703
1411	1.912144681631	0.001982714912	0.000001528877
5891	0.305157051775	0.001346271870	0.000001039401
24067	0.062898314245	0.000380661407	0.000000293948
97283	0.014721293796	0.000066859035	0.000000051631
391171	0.003615143447	0.000011723055	0.000000009053


==> Experiments/Exp1_Square_n11.txt <==
ndof	EigValError	DistToExactQuad	relatDistToExactQuad
11	1553.599808254990	2.926219297086	0.001026217896
67	127.082775882205	0.254520703354	0.000178953696
323	15.118536880777	0.018144575983	0.000013850074
1411	1.911733482265	0.001571515546	0.000001211800
5891	0.304821824875	0.001011044970	0.000000780586
24067	0.062814945269	0.000297292431	0.000000229570
97283	0.014715518135	0.000061083374	0.000000047170
391171	0.003570077888	0.000033342504	0.000000025748


==> Experiments/Exp1_Square_n2.txt <==
ndof	EigValError	DistToExactQuad	relatDistToExactQuad
11	393.070171906990	1163.455855645087	0.408021101225
67	-20.456573813568	147.793870399127	0.103913980406
323	-16.600614261809	31.737295718569	0.024225636417
1411	-7.616106221841	9.526268188560	0.007345730934
5891	-4.378060885310	4.681871665215	0.003614681157
24067	-3.427553109514	3.490070762352	0.002695042610
97283	-3.196465716753	3.211120151514	0.002479727803
391171	-3.173605355517	3.177208775909	0.002453561312


==> Experiments/Exp1_Square_n3.txt <==
ndof	EigValError	DistToExactQuad	relatDistToExactQuad
11	1242.695947375815	313.830080176261	0.110059435680
67	92.884335363386	34.452961222173	0.024223902708
323	9.693018928843	5.443662527917	0.004155243419
1411	0.866018463034	1.044143503685	0.000805141854
5891	-0.037896990998	0.341707770903	0.000263818560
24067	-0.130544012844	0.193061665682	0.000149082770
97283	-0.134322817851	0.148977252612	0.000115044912
391171	-0.129458126661	0.133061547053	0.000102755181


==> Experiments/Exp1_Square_n4.txt <==
ndof	EigValError	DistToExactQuad	relatDistToExactQuad
11	1439.297688908889	117.228338643187	0.041111689452
67	115.797476701899	11.539819883660	0.008113655959
323	13.595119641237	1.541561815523	0.001176701266
1411	1.682831395595	0.227330571124	0.000175295213
5891	0.239192059596	0.064618720309	0.000049889465
24067	0.023824534321	0.038693118517	0.000029878937
97283	-0.016861490338	0.031515925099	0.000024337587
391171	-0.025061189517	0.028664609909	0.000022135901


==> Experiments/Exp1_Square_n5.txt <==
ndof	EigValError	DistToExactQuad	relatDistToExactQuad
11	1504.310407810981	52.215619741095	0.018311889157
67	122.508150793449	4.829145792110	0.003395376005
323	14.605409717356	0.531271739404	0.000405529069
1411	1.862434378340	0.047727588379	0.000036802871
5891	0.294356753727	0.009454026178	0.000007299066
24067	0.054657359162	0.007860293676	0.000006069741
97283	0.006993073228	0.007661361533	0.000005916344
391171	-0.003786681294	0.007390101686	0.000005706917


==> Experiments/Exp1_Square_n6.txt <==
ndof	EigValError	DistToExactQuad	relatDistToExactQuad
11	1529.545138877512	26.980888674565	0.009462131163
67	124.923863525503	2.413433060056	0.001696886583
323	14.909483741925	0.227197714835	0.000173424015
1411	1.902170097486	0.007991869233	0.000006162552
5891	0.304914153225	0.001103373320	0.000000851869
24067	0.061338994368	0.001178658470	0.000000910163
97283	0.012647436141	0.002006998620	0.000001549867
391171	0.001352621560	0.002250798832	0.000001738152


==> Experiments/Exp1_Square_n7.txt <==
ndof	EigValError	DistToExactQuad	relatDistToExactQuad
11	1541.090368434360	15.435659117716	0.005413247611
67	125.977978426276	1.359318159283	0.000955737611
323	15.021490729056	0.115190727704	0.000087927110
1411	1.910958400254	0.000796433535	0.000000614132
5891	0.306391765291	0.002580985386	0.000001992673
24067	0.062785470957	0.000267818119	0.000000206810
97283	0.014145194444	0.000509240317	0.000000393251
391171	0.002838992531	0.000764427861	0.000000590320


==> Experiments/Exp1_Square_n8.txt <==
ndof	EigValError	DistToExactQuad	relatDistToExactQuad
11	1547.036353897762	9.489673654314	0.003328005163
67	126.507568283637	0.829728301922	0.000583382587
323	15.071074285717	0.065607171043	0.000050079108
1411	1.912602229971	0.002440263252	0.000001881694
5891	0.306111852953	0.002301073048	0.000001776564
24067	0.063025809817	0.000508156979	0.000000392400
97283	0.014571498153	0.000082936608	0.000000064046
391171	0.003384406899	0.000219013493	0.000000169131


==> Experiments/Exp1_Square_n9.txt <==
ndof	EigValError	DistToExactQuad	relatDistToExactQuad
11	1550.367053200086	6.158974351990	0.002159937126
67	126.800553134429	0.536743451130	0.000377384720
323	15.096186463201	0.040494993559	0.000030910541
1411	1.912548741773	0.002386775054	0.000001840449
5891	0.305599287129	0.001788507224	0.000001380833
24067	0.062986941330	0.000469288492	0.000000362386
97283	0.014689525281	0.000035090520	0.000000027098
391171	0.003500372988	0.000103047404	0.000000079577


==> Experiments/Exp3_Stokes.txt <==
GradNorm	nrGpts
4.205857e-15	ExactQuadrature
4.419902e+03	1
1.769788e-01	2
8.685409e-03	3
1.471791e-03	4
4.159326e-04	5
1.519870e-04	6
6.503360e-05	7
3.108099e-05	8
1.614643e-05	9
8.958090e-06	10
5.242638e-06	11
3.207343e-06	12
2.037104e-06	13
1.336049e-06	14
4.410009e-05	Taylor--Hood
7.301393e-01	Crouzeix-Raviart


==> Experiments/Exp3_Stokes_red.txt <==
GradNorm	nrGpts
4.419902e+03	1
1.769788e-01	2
8.685409e-03	3
1.471791e-03	4
4.159326e-04	5
1.519870e-04	6
6.503360e-05	7
3.108099e-05	8
1.614643e-05	9
8.958090e-06	10
5.242638e-06	11
3.207343e-06	12
2.037104e-06	13
1.336049e-06	14

